Divergence-Free Shape Interpolation and Correspondence

We present a novel method to model and calculate deformation fields between shapes embedded in $\mathbb{R}^D$. Our framework combines naturally interpolating the two input shapes and calculating correspondences at the same time. The key idea is to compute a divergence-free deformation field represented in a coarse-to-fine basis using the Karhunen-Lo\`eve expansion. The advantages are that there is no need to discretize the embedding space and the deformation is volume-preserving. Furthermore, the optimization is done on downsampled versions of the shapes but the morphing can be applied to any resolution without a heavy increase in complexity. We show results for shape correspondence, registration, inter- and extrapolation on the TOSCA and FAUST data sets.

==> Figures/X2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=4.602in,
height=3.82in,
at={(0.772in,0.516in)},
scale only axis,
xmin=0,
xmax=1,
ymin=0,
ymax=1,
axis background/.style={fill=white},
legend style={legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=blue,only marks,mark=x,mark options={solid},forget plot]
  table[row sep=crcr]{%
0.432147480920732	0.923134178580406\\
0.434966179180066	0.913941120716255\\
0.434135201494299	0.90436161922314\\
0.436953899753633	0.895168561358989\\
0.441715149333071	0.88703216422438\\
0.44782570490164	0.87962972898622\\
0.45514275972128	0.872978050579702\\
0.463836164024115	0.869147161394069\\
0.473176461061743	0.867506349070858\\
0.482483030282205	0.865751350101202\\
0.482859990344055	0.855836900285837\\
0.481835559029694	0.846314540050641\\
0.481920997755187	0.836464352569897\\
0.482283822912805	0.827534226241479\\
0.484045956569954	0.817766444656105\\
0.487041852172872	0.808669774193617\\
0.491290917723868	0.800254771936172\\
0.495501167270245	0.791818655514414\\
0.500417919995429	0.783766845111559\\
0.506428006259156	0.776309759080984\\
0.511289725143436	0.76822801273879\\
0.516121083302299	0.760129751524667\\
0.523679959731135	0.75577620548824\\
0.530311154607349	0.7486569746653\\
0.538639952205642	0.743591697358502\\
0.545734987858167	0.737855308928818\\
0.554063785456461	0.732790031622021\\
0.563188291479356	0.730418651643514\\
0.571914943289951	0.726700323000862\\
0.580641595100545	0.72298199435821\\
0.581012324037815	0.71306688476416\\
0.579002688272988	0.703835528745405\\
0.578171710587221	0.694256027252291\\
0.577340732901454	0.684676525759177\\
0.578414628284343	0.67453437344318\\
0.579488523667231	0.664392221127183\\
0.583312874703259	0.65574619323629\\
0.586870723062345	0.646955199850725\\
0.591772189800633	0.638895074557087\\
0.597235609295088	0.631140626340371\\
0.602699028789544	0.623386178123656\\
0.608162448283999	0.615631729906941\\
0.614809450652208	0.609651631479912\\
0.62072090343098	0.602140893260542\\
0.627312871958284	0.596130858894175\\
0.633450457304319	0.589229317041153\\
0.640374394230485	0.582913668184459\\
0.647869400153033	0.576264311799821\\
0.654480859195039	0.571157839279483\\
0.661303442884318	0.564499055669374\\
0.668356682628285	0.558621165801579\\
0.675388787820838	0.560348575439231\\
0.682982337240142	0.564949214543795\\
0.692154955810751	0.562740721195286\\
0.696268489692288	0.554302866174639\\
0.691555900788676	0.547404049475594\\
0.684800439251294	0.542182464548826\\
0.685763925839359	0.532072924169174\\
0.689346928787679	0.523295613751125\\
0.693146125234474	0.514635902892716\\
0.696572481939284	0.505773383949036\\
0.705299133749878	0.502055055306384\\
0.711731477116023	0.49595819201689\\
0.711330506038449	0.486251677561114\\
0.708164648675834	0.477361839853545\\
0.703603614449296	0.469331936903248\\
0.695468289413543	0.464568716391239\\
0.687115687624682	0.460204934631687\\
0.678871724212375	0.455641433495907\\
0.674417983751785	0.447524782747896\\
0.678801478040001	0.440871618387092\\
0.683205425868215	0.434243751928842\\
0.684279321251103	0.424101599612845\\
0.6806925899177	0.415336077320245\\
0.671577276076329	0.412516254723442\\
0.664880094636104	0.419599591817272\\
0.659917244822966	0.42762632747328\\
0.654558437450602	0.424288601894624\\
0.648822049020918	0.417193566242099\\
0.643327765033996	0.410027019124488\\
0.639367331948582	0.40137187877898\\
0.634977892183044	0.393878988914155\\
0.631197279915044	0.385170734094746\\
0.626556556091967	0.376716534247397\\
0.622475957590943	0.368096887694672\\
0.618757628948291	0.359370235884077\\
0.616386248969784	0.350245729861182\\
0.612667920327132	0.341519078050588\\
0.610972429251203	0.332194931719123\\
0.609272109034265	0.322872211792498\\
0.607405600811014	0.313598579555778\\
0.606574623125247	0.304019078062664\\
0.60574364543948	0.29443957656955\\
0.608562343698814	0.285246518705398\\
0.609636239081703	0.275104366389401\\
0.613080649442683	0.266251667824366\\
0.617310306991369	0.257826108484765\\
0.617978089580737	0.249023402268045\\
0.611300471285012	0.243658711339877\\
0.60210741342086	0.240840013080543\\
0.592914355556708	0.238021314821208\\
0.583609467517818	0.235408203698304\\
0.574916939115228	0.233699872662087\\
0.565897832787135	0.231470093111861\\
0.556704774922984	0.228651394852527\\
0.548460811510677	0.224087893716746\\
0.54021684809837	0.219524392580966\\
0.531998556728361	0.214913696297054\\
0.526262168298678	0.207818660644529\\
0.519178831204849	0.201121479204304\\
0.513442442775165	0.194026443551779\\
0.507706054345481	0.186931407899254\\
0.499951606128766	0.181467988404799\\
0.494886328821968	0.173139190806505\\
0.48982105151517	0.164810393208211\\
0.485673241909019	0.15621059909827\\
0.484842264223252	0.146631097605155\\
0.48591615960614	0.136488945289159\\
0.478443586885761	0.131790495635084\\
0.469250529021609	0.12897179737575\\
0.460057471157457	0.126153099116416\\
0.453050246632055	0.121394351987114\\
0.445587604119875	0.115394480686786\\
0.43821246132151	0.109233751052434\\
0.430458013104795	0.103770331557979\\
0.42270356488808	0.0983069120635233\\
0.414949116671364	0.0928434925690678\\
0.408536890700421	0.0849125491830747\\
0.402800502270738	0.0778175135305497\\
0.39773522496394	0.0694887159322558\\
0.394297172635276	0.0606792776613483\\
0.392992465006927	0.0512397038864659\\
0.383169366275731	0.05\\
0.375238422889738	0.0564122259709432\\
0.369930115142381	0.0642510480161149\\
0.3653666140066	0.0724950114284218\\
0.362547915747266	0.0816880692925736\\
0.35955355464076	0.0907855744522351\\
0.356910519228598	0.100074185020877\\
0.35583662384571	0.110216337336874\\
0.354762728462822	0.120358489652871\\
0.353688833079934	0.130500641968868\\
0.354519810765701	0.140080143461982\\
0.354336215799867	0.149959323787608\\
0.354276893068579	0.159801797271093\\
0.356385078428589	0.169004044257999\\
0.357843721508768	0.178398149434439\\
0.359780889721457	0.187650910516089\\
0.360805321035818	0.197173270751285\\
0.363176701014324	0.20629777677418\\
0.364977378389146	0.215590853761129\\
0.367713229143568	0.224607704431361\\
0.368943892285698	0.234069149055165\\
0.371315272264204	0.24319365507806\\
0.372339703578565	0.252716015313256\\
0.374846886023945	0.261800408758052\\
0.377082463535578	0.270965027359046\\
0.378413714464134	0.280396760921397\\
0.380478274828446	0.289611893617137\\
0.381980542904323	0.298993113084743\\
0.384716393658745	0.308009963754974\\
0.380347935417544	0.308025098088356\\
0.371693803607654	0.309006428657917\\
0.370619908224766	0.319148580973914\\
0.373958377079018	0.326951900786955\\
0.383386806965547	0.326814572554005\\
0.389848990723038	0.332159394151528\\
0.394914268029835	0.340488191749822\\
0.399979545336633	0.348816989348116\\
0.405470807745167	0.355984428962762\\
0.408758424867709	0.363802769077767\\
0.414728301607925	0.370468562861855\\
0.418884253062931	0.378390694595118\\
0.423949530369728	0.386719492193411\\
0.429014807676526	0.395048289791705\\
0.433654710838759	0.403502732041294\\
0.438025322352857	0.411686593153027\\
0.442187853391514	0.419596629065419\\
0.443880322889056	0.428921667893919\\
0.448634233430509	0.436306902406081\\
0.451370084184931	0.445323753076312\\
0.457056441543749	0.45243356662856\\
0.4607747701864	0.461160218439154\\
0.465405442372538	0.469617387283171\\
0.466864478807559	0.479011376272643\\
0.470582807450212	0.487738028083238\\
0.472954187428718	0.496862534106134\\
0.476348845390226	0.505684789964099\\
0.479084696144647	0.514701640634331\\
0.480068327364239	0.52423605217482\\
0.482439707342746	0.533360558197716\\
0.482117189992962	0.543280772645212\\
0.47926966520522	0.551312203218349\\
0.474355499999042	0.559365421115408\\
0.468342826216308	0.566821099651781\\
0.461334249713978	0.572850198409166\\
0.452123284540886	0.574928868059972\\
0.442737897550631	0.576417026849354\\
0.434272126707395	0.581018576681132\\
0.426779236842569	0.585408016446671\\
0.419228805680477	0.592027223988679\\
0.412987019749818	0.598227741970185\\
0.405093768216331	0.603529936787387\\
0.398898650922482	0.609755840412663\\
0.404070234589124	0.615982172086626\\
0.409806623018809	0.623077207739152\\
0.417561071235525	0.628540627233608\\
0.427410321249712	0.630152990392515\\
0.436603379113864	0.632971688651849\\
0.446182880606979	0.632140710966082\\
0.453582256714404	0.633561107186157\\
0.448309876129175	0.64141947199499\\
0.44161269468895	0.648502809088819\\
0.434915513248725	0.65558614618265\\
0.42698456986273	0.661998372153594\\
0.419053626476736	0.668410598124538\\
0.412242826888152	0.675432132045247\\
0.404425501650516	0.681906161189312\\
0.39772832021029	0.688989498283142\\
0.389797376824296	0.695401724254086\\
0.383100195384071	0.702485061347916\\
0.376005159731545	0.708221449777601\\
0.371775502182857	0.716647009117202\\
0.365078320742632	0.723730346211033\\
0.355899472673113	0.725917749383858\\
0.350799615740659	0.732893842657945\\
0.352602446710691	0.742176320154701\\
0.361059509579162	0.740561537462815\\
0.364042548272665	0.747243879791927\\
0.364873525958432	0.756823381285041\\
0.364191892618464	0.766849669418345\\
0.364630608261311	0.776545035094153\\
0.363556712878423	0.78668718741015\\
0.36438769056419	0.796266688903264\\
0.365218668249957	0.805846190396379\\
0.364144772867068	0.815988342712375\\
0.364975750552835	0.82556784420549\\
0.365806728238602	0.835147345698604\\
0.366637705924369	0.844726847191719\\
0.367468683610136	0.854306348684833\\
0.370204534364558	0.863323199355066\\
0.374113688412291	0.8719934862178\\
0.377832017054944	0.880720138028396\\
0.382221832765133	0.889248449719997\\
0.387962571668541	0.897377733224985\\
0.395045908762371	0.90407491466521\\
0.402800356979087	0.909538334159667\\
0.409920708897715	0.916167468028175\\
0.418309253412519	0.92046517314858\\
0.427357730174175	0.92354966742329\\
};
\end{axis}
\end{tikzpicture}%
